Analysis of mean-field models arising from self-attention dynamics in transformer architectures with layer normalization

The aim of this paper is to provide a mathematical analysis of transformer architectures using a self-attention mechanism with layer normalization. In particular, observed patterns in such architectures resembling either clusters or uniform distributions pose a number of challenging mathematical questions. We focus on a special case that admits a gradient flow formulation in the spaces of probability measures on the unit sphere under a special metric, which allows us to give at least partial answers in a rigorous way. The arising mathematical problems resemble those recently studied in aggregation equations, but with additional challenges emerging from restricting the dynamics to the sphere and the particular form of the interaction energy. We provide a rigorous framework for studying the gradient flow, which also suggests a possible metric geometry to study the general case (i.e. one that is not described by a gradient flow). We further analyze the stationary points of the induced self-attention dynamics. The latter are related to stationary points of the interaction energy in the Wasserstein geometry, and we further discuss energy minimizers and maximizers in different parameter settings.

==> results/densities/diffs.csv <==
-1.000000238418579102e-01 2.969085937365889549e-03 1.883725170046091080e-03 0.000000000000000000e+00 2.969085238873958588e-02
-5.000001192092895508e-02 1.427947776392102242e-03 8.732662536203861237e-04 0.000000000000000000e+00 2.855894900858402252e-02
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.999995231628417969e-02 1.320557319559156895e-03 7.434452418237924576e-04 0.000000000000000000e+00 2.641117200255393982e-02
9.999990463256835938e-02 2.539673354476690292e-03 1.364916330203413963e-03 0.000000000000000000e+00 2.539675682783126831e-02
1.499999761581420898e-01 3.663622541353106499e-03 1.872863387688994408e-03 0.000000000000000000e+00 2.442415431141853333e-02
1.999999284744262695e-01 4.699127282947301865e-03 2.276401966810226440e-03 0.000000000000000000e+00 2.349564619362354279e-02
2.500000000000000000e-01 5.653060041368007660e-03 2.584944479167461395e-03 0.000000000000000000e+00 2.261224016547203064e-02
2.999999523162841797e-01 6.532514933496713638e-03 2.808207646012306213e-03 0.000000000000000000e+00 2.177505381405353546e-02


==> results/max_nd/maxid.csv <==
-1.000000000000000000e+00 3.678794503211975098e-01 1.543080568313598633e+00 1.543080568313598633e+00
-9.797979593276977539e-01 3.753869235515594482e-01 1.543080568313598633e+00 1.519652485847473145e+00
-9.595959782600402832e-01 3.830476105213165283e-01 1.543080568313598633e+00 1.496844530105590820e+00
-9.393939375877380371e-01 3.908646404743194580e-01 1.543080568313598633e+00 1.474647641181945801e+00
-9.191918969154357910e-01 3.988412022590637207e-01 1.543080568313598633e+00 1.453052401542663574e+00
-8.989899158477783203e-01 4.069805443286895752e-01 1.543080568313598633e+00 1.432050228118896484e+00
-8.787878751754760742e-01 4.152859747409820557e-01 1.543080568313598633e+00 1.411632657051086426e+00
-8.585858345031738281e-01 4.237609207630157471e-01 1.543080568313598633e+00 1.391790986061096191e+00
-8.383838534355163574e-01 4.324088096618652344e-01 1.543080568313598633e+00 1.372517585754394531e+00
-8.181818127632141113e-01 4.412331581115722656e-01 1.543080568313598633e+00 1.353804230690002441e+00
-7.979798316955566406e-01 4.502376019954681396e-01 1.543080568313598633e+00 1.335643649101257324e+00
-7.777777910232543945e-01 4.594258069992065430e-01 1.543080568313598633e+00 1.318027973175048828e+00
-7.575757503509521484e-01 4.688015282154083252e-01 1.543080568313598633e+00 1.300950169563293457e+00
-7.373737096786499023e-01 4.783686101436614990e-01 1.543080568313598633e+00 1.284403324127197266e+00
-7.171717286109924316e-01 4.881308674812316895e-01 1.543080568313598633e+00 1.268380999565124512e+00
-6.969696879386901855e-01 4.980923831462860107e-01 1.543080568313598633e+00 1.252875924110412598e+00
-6.767677068710327148e-01 5.082571506500244141e-01 1.543080568313598633e+00 1.237882375717163086e+00
-6.565656661987304688e-01 5.186294317245483398e-01 1.543080568313598633e+00 1.223394274711608887e+00
-6.363636255264282227e-01 5.292133688926696777e-01 1.543080568313598633e+00 1.209405183792114258e+00
-6.161615848541259766e-01 5.400132536888122559e-01 1.543080568313598633e+00 1.195909857749938965e+00
-5.959596037864685059e-01 5.510335564613342285e-01 1.543080568313598633e+00 1.182902574539184570e+00
-5.757575631141662598e-01 5.622787475585937500e-01 1.543080568313598633e+00 1.170377969741821289e+00
-5.555555820465087891e-01 5.737534165382385254e-01 1.543080568313598633e+00 1.158331274986267090e+00
-5.353535413742065430e-01 5.854622721672058105e-01 1.543080568313598633e+00 1.146757125854492188e+00
-5.151515007019042969e-01 5.974100828170776367e-01 1.543080568313598633e+00 1.135651111602783203e+00
-4.949495196342468262e-01 6.096016764640808105e-01 1.543080568313598633e+00 1.125008583068847656e+00
-4.747474789619445801e-01 6.220421195030212402e-01 1.543080568313598633e+00 1.114825129508972168e+00
-4.545454382896423340e-01 6.347364187240600586e-01 1.543080568313598633e+00 1.105096817016601562e+00
-4.343434572219848633e-01 6.476897597312927246e-01 1.543080568313598633e+00 1.095819354057312012e+00
-4.141414165496826172e-01 6.609074473381042480e-01 1.543080568313598633e+00 1.086989283561706543e+00
-3.939393758773803711e-01 6.743949651718139648e-01 1.543080568313598633e+00 1.078602790832519531e+00
-3.737373948097229004e-01 6.881576180458068848e-01 1.543080568313598633e+00 1.070656538009643555e+00
-3.535353541374206543e-01 7.022011876106262207e-01 1.543080568313598633e+00 1.063147306442260742e+00
-3.333333134651184082e-01 7.165313363075256348e-01 1.543080568313598633e+00 1.056071877479553223e+00
-3.131313323974609375e-01 7.311539053916931152e-01 1.543080568313598633e+00 1.049427509307861328e+00
-2.929292917251586914e-01 7.460749149322509766e-01 1.543080568313598633e+00 1.043211460113525391e+00
-2.727272510528564453e-01 7.613003849983215332e-01 1.543080568313598633e+00 1.037421107292175293e+00
-2.525252699851989746e-01 7.768365740776062012e-01 1.543080568313598633e+00 1.032054305076599121e+00
-2.323232293128967285e-01 7.926898598670959473e-01 1.543080568313598633e+00 1.027108669281005859e+00
-2.121211886405944824e-01 8.088666796684265137e-01 1.543080568313598633e+00 1.022582173347473145e+00
-1.919192075729370117e-01 8.253735303878784180e-01 1.543080568313598633e+00 1.018473148345947266e+00
-1.717171669006347656e-01 8.422173261642456055e-01 1.543080568313598633e+00 1.014779567718505859e+00
-1.515151262283325195e-01 8.594048619270324707e-01 1.543080568313598633e+00 1.011500358581542969e+00
-1.313131451606750488e-01 8.769431114196777344e-01 1.543080568313598633e+00 1.008633971214294434e+00
-1.111111044883728027e-01 8.948393464088439941e-01 1.543080568313598633e+00 1.006179213523864746e+00
-9.090906381607055664e-02 9.131007194519042969e-01 1.543080568313598633e+00 1.004135131835937500e+00
-7.070708274841308594e-02 9.317347407341003418e-01 1.543080568313598633e+00 1.002500772476196289e+00
-5.050504207611083984e-02 9.507491588592529297e-01 1.543080568313598633e+00 1.001275658607482910e+00
-3.030300140380859375e-02 9.701515436172485352e-01 1.543080568313598633e+00 1.000459194183349609e+00
-1.010102033615112305e-02 9.899498224258422852e-01 1.543080568313598633e+00 1.000051021575927734e+00
1.010102033615112305e-02 1.010152220726013184e+00 1.543080568313598633e+00 1.000051021575927734e+00
3.030300140380859375e-02 1.030766844749450684e+00 1.543080568313598633e+00 1.000459194183349609e+00
5.050504207611083984e-02 1.051802158355712891e+00 1.543080568313598633e+00 1.001275658607482910e+00
7.070708274841308594e-02 1.073266863822937012e+00 1.543080568313598633e+00 1.002500772476196289e+00
9.090906381607055664e-02 1.095169425010681152e+00 1.543080568313598633e+00 1.004135131835937500e+00
1.111111044883728027e-01 1.117519021034240723e+00 1.543080568313598633e+00 1.006179213523864746e+00
1.313131451606750488e-01 1.140324831008911133e+00 1.543080568313598633e+00 1.008633971214294434e+00
1.515151262283325195e-01 1.163595914840698242e+00 1.543080568313598633e+00 1.011500358581542969e+00
1.717171669006347656e-01 1.187341928482055664e+00 1.543080568313598633e+00 1.014779567718505859e+00
1.919192075729370117e-01 1.211572647094726562e+00 1.543080568313598633e+00 1.018473148345947266e+00
2.121211886405944824e-01 1.236297726631164551e+00 1.543080568313598633e+00 1.022582173347473145e+00
2.323232293128967285e-01 1.261527419090270996e+00 1.543080568313598633e+00 1.027108669281005859e+00
2.525252699851989746e-01 1.287271976470947266e+00 1.543080568313598633e+00 1.032054305076599121e+00
2.727272510528564453e-01 1.313541889190673828e+00 1.543080568313598633e+00 1.037421107292175293e+00
2.929292917251586914e-01 1.340348005294799805e+00 1.543080568313598633e+00 1.043211460113525391e+00
3.131313323974609375e-01 1.367701172828674316e+00 1.543080568313598633e+00 1.049427509307861328e+00
3.333333134651184082e-01 1.395612359046936035e+00 1.543080568313598633e+00 1.056071877479553223e+00
3.535353541374206543e-01 1.424093365669250488e+00 1.543080568313598633e+00 1.063147306442260742e+00
3.737373948097229004e-01 1.453155517578125000e+00 1.543080568313598633e+00 1.070656538009643555e+00
3.939393758773803711e-01 1.482810616493225098e+00 1.543080568313598633e+00 1.078602790832519531e+00
4.141414165496826172e-01 1.513071060180664062e+00 1.543080568313598633e+00 1.086989283561706543e+00
4.343434572219848633e-01 1.543949007987976074e+00 1.543080568313598633e+00 1.095819354057312012e+00
4.545454382896423340e-01 1.575457096099853516e+00 1.543080568313598633e+00 1.105096817016601562e+00
4.747474789619445801e-01 1.607608199119567871e+00 1.543080568313598633e+00 1.114825129508972168e+00
4.949495196342468262e-01 1.640415430068969727e+00 1.543080568313598633e+00 1.125008583068847656e+00
5.151515007019042969e-01 1.673892021179199219e+00 1.543080568313598633e+00 1.135651111602783203e+00
5.353535413742065430e-01 1.708052039146423340e+00 1.543080568313598633e+00 1.146757125854492188e+00
5.555555820465087891e-01 1.742909073829650879e+00 1.543080568313598633e+00 1.158331274986267090e+00
5.757575631141662598e-01 1.778477311134338379e+00 1.543080568313598633e+00 1.170377969741821289e+00
5.959596037864685059e-01 1.814771533012390137e+00 1.543080568313598633e+00 1.182902574539184570e+00
6.161615848541259766e-01 1.851806402206420898e+00 1.543080568313598633e+00 1.195909857749938965e+00
6.363636255264282227e-01 1.889597058296203613e+00 1.543080568313598633e+00 1.209405183792114258e+00
6.565656661987304688e-01 1.928158998489379883e+00 1.543080568313598633e+00 1.223394155502319336e+00
6.767677068710327148e-01 1.967507839202880859e+00 1.543080568313598633e+00 1.237882494926452637e+00
6.969696879386901855e-01 2.007659673690795898e+00 1.543080568313598633e+00 1.252876043319702148e+00
7.171717286109924316e-01 2.048630952835083008e+00 1.543080568313598633e+00 1.268380880355834961e+00
7.373737096786499023e-01 2.090438127517700195e+00 1.543080568313598633e+00 1.284403324127197266e+00
7.575757503509521484e-01 2.133098840713500977e+00 1.543080568313598633e+00 1.300950169563293457e+00
7.777777910232543945e-01 2.176630020141601562e+00 1.543080568313598633e+00 1.318027973175048828e+00
7.979798316955566406e-01 2.221049547195434570e+00 1.543080568313598633e+00 1.335643529891967773e+00
8.181818127632141113e-01 2.266375303268432617e+00 1.543080568313598633e+00 1.353804230690002441e+00
8.383838534355163574e-01 2.312626361846923828e+00 1.543080568313598633e+00 1.372517585754394531e+00
8.585858345031738281e-01 2.359821081161499023e+00 1.543080568313598633e+00 1.391790986061096191e+00
8.787878751754760742e-01 2.407979249954223633e+00 1.543080568313598633e+00 1.411632657051086426e+00
8.989899158477783203e-01 2.457119941711425781e+00 1.543080568313598633e+00 1.432050228118896484e+00
9.191918969154357910e-01 2.507263422012329102e+00 1.543080568313598633e+00 1.453052282333374023e+00
9.393939375877380371e-01 2.558430433273315430e+00 1.543080568313598633e+00 1.474647521972656250e+00
9.595959782600402832e-01 2.610641479492187500e+00 1.543080568313598633e+00 1.496844530105590820e+00
9.797979593276977539e-01 2.663918018341064453e+00 1.543080568313598633e+00 1.519652485847473145e+00
1.000000000000000000e+00 2.718281745910644531e+00 1.543080568313598633e+00 1.543080568313598633e+00


==> results/max_split/CC.txt <==
1.000000000000000000e+00 1.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00
1.026315808296203613e+00 1.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00
1.052631616592407227e+00 1.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00
1.078947305679321289e+00 1.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00
1.105263113975524902e+00 1.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00
1.131578922271728516e+00 1.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00
1.157894730567932129e+00 1.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00
1.184210538864135742e+00 9.200000000000000000e+01 8.000000000000000000e+00 0.000000000000000000e+00
1.210526347160339355e+00 6.100000000000000000e+01 3.900000000000000000e+01 0.000000000000000000e+00
1.236842155456542969e+00 2.100000000000000000e+01 7.900000000000000000e+01 0.000000000000000000e+00
1.263157844543457031e+00 8.000000000000000000e+00 9.200000000000000000e+01 0.000000000000000000e+00
1.289473652839660645e+00 4.000000000000000000e+00 9.600000000000000000e+01 0.000000000000000000e+00
1.315789461135864258e+00 1.000000000000000000e+00 9.900000000000000000e+01 0.000000000000000000e+00
1.342105269432067871e+00 0.000000000000000000e+00 1.000000000000000000e+02 0.000000000000000000e+00
1.368421077728271484e+00 0.000000000000000000e+00 1.000000000000000000e+02 0.000000000000000000e+00
1.394736886024475098e+00 0.000000000000000000e+00 1.000000000000000000e+02 0.000000000000000000e+00
1.421052694320678711e+00 0.000000000000000000e+00 1.000000000000000000e+02 0.000000000000000000e+00
1.447368383407592773e+00 0.000000000000000000e+00 1.000000000000000000e+02 0.000000000000000000e+00
1.473684191703796387e+00 0.000000000000000000e+00 1.000000000000000000e+02 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+02 0.000000000000000000e+00


==> results/max_split/E.txt <==
1.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00 4.700000000000000000e+01
1.125000000000000000e+00 4.900000000000000000e+01 0.000000000000000000e+00 1.000000000000000000e+00
1.250000000000000000e+00 2.100000000000000000e+01 2.800000000000000000e+01 1.000000000000000000e+00
1.375000000000000000e+00 1.000000000000000000e+00 4.900000000000000000e+01 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+01 0.000000000000000000e+00


==> results/min/diffs.csv <==
5.000000000000000000e-01 2.017432264983654022e-02 1.577701047062873840e-02 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 9.448093362152576447e-03 3.042513737455010414e-03 0.000000000000000000e+00
2.000000000000000000e+00 1.469202991575002670e-02 1.845374354161322117e-03 0.000000000000000000e+00
2.500000000000000000e+00 2.006522379815578461e-02 1.393672544509172440e-03 0.000000000000000000e+00
3.000000000000000000e+00 2.664808183908462524e-02 1.479353406466543674e-03 0.000000000000000000e+00
3.500000000000000000e+00 3.418638929724693298e-02 1.539289602078497410e-03 0.000000000000000000e+00
4.000000000000000000e+00 4.230537638068199158e-02 1.579652191139757633e-03 0.000000000000000000e+00
4.500000000000000000e+00 5.073951184749603271e-02 1.583277829922735691e-03 0.000000000000000000e+00
5.000000000000000000e+00 5.933409556746482849e-02 1.507589826360344887e-03 0.000000000000000000e+00


==> results/power_it/power_power_it.txt <==
1.432270050048828125e+00
1.433153986930847168e+00
1.432424068450927734e+00
1.430588960647583008e+00
1.427814364433288574e+00
1.424307703971862793e+00
1.420265555381774902e+00
1.415837287902832031e+00
1.411124825477600098e+00
1.406193137168884277e+00
1.401087045669555664e+00
1.395837664604187012e+00
1.390466332435607910e+00
1.384990334510803223e+00
1.379423499107360840e+00
1.373774886131286621e+00
1.368055224418640137e+00
1.362274169921875000e+00
1.356441855430603027e+00
1.350571155548095703e+00
1.344675421714782715e+00
1.338771104812622070e+00
1.332872152328491211e+00
1.326994657516479492e+00
1.321153879165649414e+00
1.315364122390747070e+00
1.309638619422912598e+00
1.303992509841918945e+00
1.298435926437377930e+00
1.292984008789062500e+00
1.287649512290954590e+00
1.282439827919006348e+00
1.277366757392883301e+00
1.272436141967773438e+00
1.267653942108154297e+00
1.263021230697631836e+00
1.258538842201232910e+00
1.254205465316772461e+00
1.250019311904907227e+00
1.245974540710449219e+00
1.242066144943237305e+00
1.238289237022399902e+00
1.234637379646301270e+00
1.231105446815490723e+00
1.227685213088989258e+00
1.224372982978820801e+00
1.221161603927612305e+00
1.218046307563781738e+00
1.215021729469299316e+00
1.212082386016845703e+00
1.209225058555603027e+00
1.206445217132568359e+00
1.203738570213317871e+00
1.201100945472717285e+00
1.198530673980712891e+00
1.196023464202880859e+00
1.193577527999877930e+00
1.191190838813781738e+00
1.188858985900878906e+00
1.186580777168273926e+00
1.184354305267333984e+00
1.182177424430847168e+00
1.180048465728759766e+00
1.177965044975280762e+00
1.175926089286804199e+00
1.173929572105407715e+00
1.171972990036010742e+00
1.170056104660034180e+00
1.168177127838134766e+00
1.166333317756652832e+00
1.164524793624877930e+00
1.162749052047729492e+00
1.161004304885864258e+00
1.159289717674255371e+00
1.157605051994323730e+00
1.155947446823120117e+00
1.154316902160644531e+00
1.152710914611816406e+00
1.151129484176635742e+00
1.149572014808654785e+00
1.148037433624267578e+00
1.146523714065551758e+00
1.145032882690429688e+00
1.143561959266662598e+00
1.142111778259277344e+00
1.140680909156799316e+00
1.139270186424255371e+00
1.137879133224487305e+00
1.136507511138916016e+00
1.135154247283935547e+00
1.133821129798889160e+00
1.132507443428039551e+00
1.131211519241333008e+00
1.129935503005981445e+00
1.128679513931274414e+00
1.127441048622131348e+00
1.126222014427185059e+00
1.125022888183593750e+00
1.123842000961303711e+00
1.122679352760314941e+00
1.121536493301391602e+00
1.120412349700927734e+00
1.119306802749633789e+00
1.118219375610351562e+00
1.117150783538818359e+00
1.116100072860717773e+00
1.115068435668945312e+00
1.114053726196289062e+00
1.113057732582092285e+00
1.112079262733459473e+00
1.111117720603942871e+00
1.110174655914306641e+00
1.109248399734497070e+00
1.108340024948120117e+00
1.107448577880859375e+00
1.106573581695556641e+00
1.105716347694396973e+00
1.104875564575195312e+00
1.104051947593688965e+00
1.103244423866271973e+00
1.102453947067260742e+00
1.101679086685180664e+00
1.100920319557189941e+00
1.100178718566894531e+00
1.099451780319213867e+00
1.098741531372070312e+00
1.098045825958251953e+00
1.097365617752075195e+00
1.096700310707092285e+00
1.096049785614013672e+00
1.095413684844970703e+00
1.094792008399963379e+00
1.094183921813964844e+00
1.093589782714843750e+00
1.093009233474731445e+00
1.092441439628601074e+00
1.091886639595031738e+00
1.091344475746154785e+00
1.090814352035522461e+00
1.090296149253845215e+00
1.089790105819702148e+00
1.089295148849487305e+00
1.088811159133911133e+00
1.088338375091552734e+00
1.087875723838806152e+00
1.087424039840698242e+00
1.086981773376464844e+00
1.086549282073974609e+00
1.086125969886779785e+00
1.085712790489196777e+00
1.085307240486145020e+00
1.084911465644836426e+00
1.084524035453796387e+00
1.084144711494445801e+00
1.083773851394653320e+00
1.083410501480102539e+00
1.083054304122924805e+00
1.082705736160278320e+00
1.082364559173583984e+00
1.082029819488525391e+00
1.081702470779418945e+00
1.081382393836975098e+00
1.081067681312561035e+00
1.080759167671203613e+00
1.080458164215087891e+00
1.080161333084106445e+00
1.079871535301208496e+00
1.079587101936340332e+00
1.079307675361633301e+00
1.079033613204956055e+00
1.078765511512756348e+00
1.078502297401428223e+00
1.078243374824523926e+00
1.077989697456359863e+00
1.077740073204040527e+00
1.077496051788330078e+00
1.077255964279174805e+00
1.077020883560180664e+00
1.076789021492004395e+00
1.076561927795410156e+00
1.076338529586791992e+00
1.076118946075439453e+00
1.075904011726379395e+00
1.075692176818847656e+00
1.075484037399291992e+00
1.075279712677001953e+00
1.075078845024108887e+00
1.074881076812744141e+00
1.074686646461486816e+00
1.074495792388916016e+00
1.074308395385742188e+00
1.074123263359069824e+00
1.073941826820373535e+00
1.073763370513916016e+00
1.073587179183959961e+00
1.073413968086242676e+00
1.073243737220764160e+00
1.073077082633972168e+00
1.072911739349365234e+00
1.072749137878417969e+00
1.072589755058288574e+00
1.072432518005371094e+00
1.072278261184692383e+00
1.072125673294067383e+00
1.071975111961364746e+00
1.071827411651611328e+00
1.071681857109069824e+00
1.071538567543029785e+00
1.071397423744201660e+00
1.071257352828979492e+00
1.071120262145996094e+00
1.070985198020935059e+00
1.070852160453796387e+00
1.070720672607421875e+00
1.070591092109680176e+00
1.070463180541992188e+00
1.070337653160095215e+00
1.070213317871093750e+00
1.070090770721435547e+00
1.069970130920410156e+00
1.069850802421569824e+00
1.069733619689941406e+00
1.069618582725524902e+00
1.069503545761108398e+00
1.069390535354614258e+00
1.069279193878173828e+00
1.069169282913208008e+00
1.069060921669006348e+00
1.068953990936279297e+00
1.068848371505737305e+00
1.068744540214538574e+00
1.068641304969787598e+00
1.068540334701538086e+00
1.068439245223999023e+00
1.068339943885803223e+00
1.068241953849792480e+00
1.068145275115966797e+00
1.068050026893615723e+00
1.067955374717712402e+00
1.067861914634704590e+00
1.067770361900329590e+00
1.067678809165954590e+00
1.067588925361633301e+00
1.067500352859497070e+00
1.067412018775939941e+00
1.067325830459594727e+00
1.067239284515380859e+00
1.067153930664062500e+00
1.067070841789245605e+00
1.066987752914428711e+00
1.066905498504638672e+00
1.066824078559875488e+00
1.066743850708007812e+00
1.066664099693298340e+00
1.066585898399353027e+00
1.066507935523986816e+00
1.066431164741516113e+00
1.066355109214782715e+00
1.066279888153076172e+00
1.066205024719238281e+00
1.066131472587585449e+00
1.066058278083801270e+00
1.065985918045043945e+00
1.065914630889892578e+00
1.065843820571899414e+00
1.065774321556091309e+00
1.065704584121704102e+00
1.065635561943054199e+00
1.065567493438720703e+00
1.065500736236572266e+00
1.065433621406555176e+00
1.065367698669433594e+00
1.065302848815917969e+00
1.065237522125244141e+00
1.065172672271728516e+00
1.065109372138977051e+00
1.065046787261962891e+00
1.064983844757080078e+00
1.064922213554382324e+00
1.064861416816711426e+00
1.064800143241882324e+00
1.064740300178527832e+00
1.064680099487304688e+00
1.064621090888977051e+00
1.064562916755676270e+00
1.064504265785217285e+00
1.064447045326232910e+00
1.064390301704406738e+00
1.064333438873291016e+00
1.064277052879333496e+00
1.064221739768981934e+00
1.064166545867919922e+00
1.064112305641174316e+00
1.064057946205139160e+00
1.064004302024841309e+00
1.063950896263122559e+00
1.063898205757141113e+00
1.063845396041870117e+00
1.063793182373046875e+00
1.063742041587829590e+00
1.063690662384033203e+00
1.063639760017395020e+00
1.063589572906494141e+00
1.063539862632751465e+00
1.063489437103271484e+00
1.063440918922424316e+00
1.063392281532287598e+00
1.063343405723571777e+00
1.063295960426330566e+00
1.063247561454772949e+00
1.063200473785400391e+00
1.063153386116027832e+00
1.063107728958129883e+00
1.063061237335205078e+00
1.063014984130859375e+00
1.062969684600830078e+00
1.062924861907958984e+00
1.062878847122192383e+00
1.062834978103637695e+00
1.062790870666503906e+00
1.062746524810791016e+00
1.062702775001525879e+00
1.062659740447998047e+00
1.062616825103759766e+00
1.062574267387390137e+00
1.062532186508178711e+00
1.062489748001098633e+00
1.062448263168334961e+00
1.062407016754150391e+00
1.062365412712097168e+00
1.062324643135070801e+00
1.062283992767333984e+00
1.062243700027465820e+00
1.062203764915466309e+00
1.062163949012756348e+00
1.062124609947204590e+00
1.062085270881652832e+00
1.062046170234680176e+00
1.062007427215576172e+00
1.061968564987182617e+00
1.061931014060974121e+00
1.061893343925476074e+00
1.061855196952819824e+00
1.061818361282348633e+00
1.061781048774719238e+00
1.061743855476379395e+00
1.061707258224487305e+00
1.061670899391174316e+00
1.061634421348571777e+00
1.061598420143127441e+00
1.061562776565551758e+00
1.061527013778686523e+00
1.061492085456848145e+00
1.061456799507141113e+00
1.061421990394592285e+00
1.061387181282043457e+00
1.061353325843811035e+00
1.061318874359130859e+00
1.061284661293029785e+00
1.061251044273376465e+00
1.061217784881591797e+00
1.061184406280517578e+00
1.061151504516601562e+00
1.061118483543395996e+00
1.061085700988769531e+00
1.061053395271301270e+00
1.061020851135253906e+00
1.060988783836364746e+00
1.060957074165344238e+00
1.060924887657165527e+00
1.060893654823303223e+00
1.060862064361572266e+00
1.060831189155578613e+00
1.060800194740295410e+00
1.060769677162170410e+00
1.060738801956176758e+00
1.060708284378051758e+00
1.060678482055664062e+00
1.060647845268249512e+00
1.060618162155151367e+00
1.060588955879211426e+00
1.060558557510375977e+00
1.060529589653015137e+00
1.060500502586364746e+00
1.060472249984741211e+00
1.060442924499511719e+00
1.060414314270019531e+00
1.060386180877685547e+00
1.060357928276062012e+00
1.060329318046569824e+00
1.060301423072814941e+00
1.060272932052612305e+00
1.060245394706726074e+00
1.060218095779418945e+00
1.060191035270690918e+00
1.060163378715515137e+00
1.060136675834655762e+00
1.060109972953796387e+00
1.060083270072937012e+00
1.060056209564208984e+00
1.060029506683349609e+00
1.060003519058227539e+00
1.059977412223815918e+00
1.059951663017272949e+00
1.059925556182861328e+00
1.059900164604187012e+00
1.059874296188354492e+00
1.059849023818969727e+00
1.059823632240295410e+00
1.059798479080200195e+00
1.059773802757263184e+00
1.059748530387878418e+00
1.059724330902099609e+00
1.059699773788452148e+00
1.059675216674804688e+00
1.059650897979736328e+00
1.059626936912536621e+00
1.059603333473205566e+00
1.059578895568847656e+00
1.059555172920227051e+00
1.059531807899475098e+00
1.059508085250854492e+00
1.059484601020812988e+00
1.059461474418640137e+00
1.059438824653625488e+00
1.059415340423583984e+00
1.059392452239990234e+00
1.059370040893554688e+00
1.059347152709960938e+00
1.059324979782104492e+00
1.059302568435668945e+00
1.059280276298522949e+00
1.059257626533508301e+00
1.059236168861389160e+00
1.059214353561401367e+00
1.059192419052124023e+00
1.059170484542846680e+00
1.059149146080017090e+00
1.059127688407897949e+00
1.059106469154357910e+00
1.059085607528686523e+00
1.059064149856567383e+00
1.059043407440185547e+00
1.059022545814514160e+00
1.059002161026000977e+00
1.058981060981750488e+00
1.058960437774658203e+00
1.058940052986145020e+00
1.058919906616210938e+00
1.058899879455566406e+00
1.058879494667053223e+00
1.058859586715698242e+00
1.058839797973632812e+00
1.058820486068725586e+00
1.058800697326660156e+00
1.058781147003173828e+00
1.058761358261108398e+00
1.058742403984069824e+00
1.058723330497741699e+00
1.058704257011413574e+00
1.058685064315795898e+00
1.058665871620178223e+00
1.058647155761718750e+00
1.058628559112548828e+00
1.058609724044799805e+00
1.058591127395629883e+00
1.058572411537170410e+00
1.058554649353027344e+00
1.058536887168884277e+00
1.058517575263977051e+00
1.058499932289123535e+00
1.058482289314270020e+00
1.058463931083679199e+00
1.058446288108825684e+00
1.058428764343261719e+00
1.058411240577697754e+00
1.058393955230712891e+00
1.058376073837280273e+00
1.058359026908874512e+00
1.058341860771179199e+00
1.058324694633483887e+00
1.058307647705078125e+00
1.058291077613830566e+00
1.058273673057556152e+00
1.058257222175598145e+00
1.058240532875061035e+00
1.058223843574523926e+00
1.058207750320434570e+00
1.058191180229187012e+00
1.058175086975097656e+00
1.058158993721008301e+00
1.058142542839050293e+00
1.058126211166381836e+00
1.058109998703002930e+00
1.058094143867492676e+00
1.058078765869140625e+00
1.058062553405761719e+00
1.058047175407409668e+00
1.058031320571899414e+00
1.058015704154968262e+00


==> results/power_it/transformer_power_it.txt <==
1.264048457145690918e+00
1.182714343070983887e+00
1.124242544174194336e+00
1.075925350189208984e+00
1.034052848815917969e+00
9.953553080558776855e-01
9.601829051971435547e-01
9.299377202987670898e-01
9.026266336441040039e-01
8.746899366378784180e-01
8.493939042091369629e-01
8.260958790779113770e-01
8.039659857749938965e-01
7.842071056365966797e-01
7.649295330047607422e-01
7.467375397682189941e-01
7.295404076576232910e-01
7.125881910324096680e-01
6.969135999679565430e-01
6.820270419120788574e-01
6.688764095306396484e-01
6.548634171485900879e-01
6.395680308341979980e-01
6.272540688514709473e-01
6.190397143363952637e-01
6.099778413772583008e-01
6.007218360900878906e-01
5.911071896553039551e-01
5.820257067680358887e-01
5.746259093284606934e-01
5.677968859672546387e-01
5.603735446929931641e-01
5.528175830841064453e-01
5.455311536788940430e-01
5.382128357887268066e-01
5.314446091651916504e-01
5.257555246353149414e-01
5.206639766693115234e-01
5.151035785675048828e-01
5.093770027160644531e-01
5.040066838264465332e-01
4.990737438201904297e-01
4.944224059581756592e-01
4.900728166103363037e-01
4.853147864341735840e-01
4.806030988693237305e-01
4.763748645782470703e-01
4.733302593231201172e-01
4.695879817008972168e-01
4.669843614101409912e-01
4.647797048091888428e-01
4.618379473686218262e-01
4.584906101226806641e-01
4.553547799587249756e-01
4.524391591548919678e-01
4.494686424732208252e-01
4.463625848293304443e-01
4.433382451534271240e-01
4.404385089874267578e-01
4.376750886440277100e-01
4.350702166557312012e-01
4.326600730419158936e-01
4.304166734218597412e-01
4.280305206775665283e-01
4.254825711250305176e-01
4.229822158813476562e-01
4.205546081066131592e-01
4.181977808475494385e-01
4.159090518951416016e-01
4.136852622032165527e-01
4.115243256092071533e-01
4.094227254390716553e-01
4.073768556118011475e-01
4.053810238838195801e-01
4.034242928028106689e-01
4.014783799648284912e-01
3.979293107986450195e-01
3.971397280693054199e-01
3.956776559352874756e-01
3.940580487251281738e-01
3.924928903579711914e-01
3.909834027290344238e-01
3.895270526409149170e-01
3.881021142005920410e-01
3.866191208362579346e-01
3.855192065238952637e-01
3.849973380565643311e-01
3.845049142837524414e-01
3.833669722080230713e-01
3.820877969264984131e-01
3.808783292770385742e-01
3.797041773796081543e-01
3.784072995185852051e-01
3.769403100013732910e-01
3.754005730152130127e-01
3.738006651401519775e-01
3.732690811157226562e-01
3.731783032417297363e-01
3.735271096229553223e-01
3.733179867267608643e-01
3.722377717494964600e-01
3.710944354534149170e-01
3.699701726436614990e-01
3.688619732856750488e-01
3.677664101123809814e-01
3.666780591011047363e-01
3.655878007411956787e-01
3.644794523715972900e-01
3.633235096931457520e-01
3.625468015670776367e-01
3.622417747974395752e-01
3.619925379753112793e-01
3.612034320831298828e-01
3.602929413318634033e-01
3.593998849391937256e-01
3.585246801376342773e-01
3.576668202877044678e-01
3.568255901336669922e-01
3.560007214546203613e-01
3.551918864250183105e-01
3.543984293937683105e-01
3.536201119422912598e-01
3.528566360473632812e-01
3.521074950695037842e-01
3.513722717761993408e-01
3.506509363651275635e-01
3.499426543712615967e-01
3.492474853992462158e-01
3.485650718212127686e-01
3.478947877883911133e-01
3.472369015216827393e-01
3.465903103351593018e-01
3.459554314613342285e-01
3.453317284584045410e-01
3.447188138961791992e-01
3.441166281700134277e-01
3.435249328613281250e-01
3.429434299468994141e-01
3.423715829849243164e-01
3.418095707893371582e-01
3.412571251392364502e-01
3.407136201858520508e-01
3.401792645454406738e-01
3.396536707878112793e-01
3.391367197036743164e-01
3.386283218860626221e-01
3.381280601024627686e-01
3.376358449459075928e-01
3.371513783931732178e-01
3.366746008396148682e-01
3.362053930759429932e-01
3.357436060905456543e-01
3.352888226509094238e-01
3.348412811756134033e-01
3.344004750251770020e-01
3.339662849903106689e-01
3.335389792919158936e-01
3.331180810928344727e-01
3.327031731605529785e-01
3.322947621345520020e-01
3.318923711776733398e-01
3.314958810806274414e-01
3.311052322387695312e-01
3.307201862335205078e-01
3.303406536579132080e-01
3.299667835235595703e-01
3.295981287956237793e-01
3.292348980903625488e-01
3.288766443729400635e-01
3.285236656665802002e-01
3.281753659248352051e-01
3.278319239616394043e-01
3.274935483932495117e-01
3.271597325801849365e-01
3.268304169178009033e-01
3.265056610107421875e-01
3.261852562427520752e-01
3.258692622184753418e-01
3.255576193332672119e-01
3.252501785755157471e-01
3.249467611312866211e-01
3.246474564075469971e-01
3.243520855903625488e-01
3.240605592727661133e-01
3.237729966640472412e-01
3.234892189502716064e-01
3.232090771198272705e-01
3.229326605796813965e-01
3.226596415042877197e-01
3.223904073238372803e-01
3.221243917942047119e-01
3.218621313571929932e-01
3.216028511524200439e-01
3.213471174240112305e-01
3.210946023464202881e-01
3.208453655242919922e-01
3.205991387367248535e-01
3.203561007976531982e-01
3.201160132884979248e-01
3.198792636394500732e-01
3.196451067924499512e-01
3.194140195846557617e-01
3.191858530044555664e-01
3.189605474472045898e-01
3.187380135059356689e-01
3.185182511806488037e-01
3.183010816574096680e-01
3.180866837501525879e-01
3.178748786449432373e-01
3.176656961441040039e-01
3.174592256546020508e-01
3.172550499439239502e-01
3.170532584190368652e-01
3.168543577194213867e-01
3.166577816009521484e-01
3.164633810520172119e-01
3.162714540958404541e-01
3.160817623138427734e-01
3.158944249153137207e-01
3.157094419002532959e-01
3.155266046524047852e-01
3.153458833694458008e-01
3.151674866676330566e-01
3.149912357330322266e-01
3.148170709609985352e-01
3.146450519561767578e-01
3.144749701023101807e-01
3.143070936203002930e-01
3.141410350799560547e-01
3.139771223068237305e-01
3.138151466846466064e-01
3.136549890041351318e-01
3.134968280792236328e-01
3.133405745029449463e-01
3.131861388683319092e-01
3.130335807800292969e-01
3.128828704357147217e-01
3.127340376377105713e-01
3.125867545604705811e-01
3.124412894248962402e-01
3.122975230216979980e-01
3.121555149555206299e-01
3.120152354240417480e-01
3.118764460086822510e-01
3.117395639419555664e-01
3.116042017936706543e-01
3.114704489707946777e-01
3.113382756710052490e-01
3.112075328826904297e-01
3.110784590244293213e-01
3.109509348869323730e-01
3.108249902725219727e-01
3.107002377510070801e-01
3.105772733688354492e-01
3.104556202888488770e-01
3.103353977203369141e-01
3.102166652679443359e-01
3.100993037223815918e-01
3.099831640720367432e-01
3.098686039447784424e-01
3.097553551197052002e-01
3.096433281898498535e-01
3.095326125621795654e-01
3.094235062599182129e-01
3.093155622482299805e-01
3.092087507247924805e-01
3.091031312942504883e-01
3.089988827705383301e-01
3.088958859443664551e-01
3.087939918041229248e-01
3.086934387683868408e-01
3.085939586162567139e-01
3.084957003593444824e-01
3.083986341953277588e-01
3.083027601242065430e-01
3.082078397274017334e-01
3.081140816211700439e-01
3.080213665962219238e-01
3.079298138618469238e-01
3.078394234180450439e-01
3.077499866485595703e-01
3.076616525650024414e-01
3.075743019580841064e-01
3.074878752231597900e-01
3.074025809764862061e-01
3.073183596134185791e-01
3.072350025177001953e-01
3.071527481079101562e-01
3.070713877677917480e-01
3.069910407066345215e-01
3.069114387035369873e-01
3.068330287933349609e-01
3.067554533481597900e-01
3.066787123680114746e-01
3.066027760505676270e-01
3.065278530120849609e-01
3.064538538455963135e-01
3.063806295394897461e-01
3.063082396984100342e-01
3.062368035316467285e-01
3.061660826206207275e-01
3.060962855815887451e-01
3.060272634029388428e-01
3.059590458869934082e-01
3.058915734291076660e-01
3.058249652385711670e-01
3.057591319084167480e-01
3.056940138339996338e-01
3.056296408176422119e-01
3.055660724639892578e-01
3.055031895637512207e-01
3.054411411285400391e-01
3.053797185420989990e-01
3.053190410137176514e-01
3.052590489387512207e-01
3.051998615264892578e-01
3.051411509513854980e-01
3.050832450389862061e-01
3.050260841846466064e-01
3.049694001674652100e-01
3.049135208129882812e-01
3.048582375049591064e-01
3.048035502433776855e-01
3.047496080398559570e-01
3.046963810920715332e-01
3.046434223651885986e-01
3.045913279056549072e-01
3.045398294925689697e-01
3.044888973236083984e-01
3.044385313987731934e-01
3.043887317180633545e-01
3.043395280838012695e-01
3.042909502983093262e-01
3.042428493499755859e-01
3.041953146457672119e-01
3.041483163833618164e-01
3.041019439697265625e-01
3.040560483932495117e-01
3.040106594562530518e-01
3.039658665657043457e-01
3.039215803146362305e-01
3.038777410984039307e-01
3.038344681262969971e-01
3.037915527820587158e-01
3.037492930889129639e-01
3.037074804306030273e-01
3.036661148071289062e-01
3.036253154277801514e-01
3.035848736763000488e-01
3.035449087619781494e-01
3.035054504871368408e-01
3.034664988517761230e-01
3.034279048442840576e-01
3.033896684646606445e-01
3.033519983291625977e-01
3.033147454261779785e-01
3.032778799533843994e-01
3.032414019107818604e-01
3.032054603099822998e-01
3.031698465347290039e-01
3.031346797943115234e-01
3.030999302864074707e-01
3.030655384063720703e-01
3.030315637588500977e-01
3.029978871345520020e-01
3.029647171497344971e-01
3.029318749904632568e-01
3.028993904590606689e-01
3.028673231601715088e-01
3.028355836868286133e-01
3.028042018413543701e-01
3.027731776237487793e-01
3.027425110340118408e-01
3.027122318744659424e-01
3.026823103427886963e-01
3.026526570320129395e-01
3.026233613491058350e-01
3.025943934917449951e-01
3.025658130645751953e-01
3.025375306606292725e-01
3.025095462799072266e-01
3.024818599224090576e-01
3.024545311927795410e-01
3.024275302886962891e-01
3.024007081985473633e-01
3.023743033409118652e-01
3.023481965065002441e-01
3.023224771022796631e-01
3.022967576980590820e-01
3.022715449333190918e-01
3.022466003894805908e-01
3.022218644618988037e-01
3.021975755691528320e-01
3.021733462810516357e-01
3.021495342254638672e-01
3.021258711814880371e-01
3.021025359630584717e-01
3.020794689655303955e-01
3.020566701889038086e-01
3.020341396331787109e-01
3.020118772983551025e-01
3.019897937774658203e-01
3.019681274890899658e-01
3.019465506076812744e-01
3.019252717494964600e-01
3.019042909145355225e-01
3.018833398818969727e-01
3.018627762794494629e-01
3.018425107002258301e-01
3.018222749233245850e-01
3.018023371696472168e-01
3.017827868461608887e-01
3.017632067203521729e-01
3.017440140247344971e-01
3.017249703407287598e-01
3.017061352729797363e-01
3.016876280307769775e-01
3.016692399978637695e-01
3.016510307788848877e-01
3.016331195831298828e-01
3.016152083873748779e-01
3.015976250171661377e-01
3.015803098678588867e-01
3.015631139278411865e-01
3.015461266040802002e-01
3.015293180942535400e-01
3.015126585960388184e-01
3.014961779117584229e-01
3.014800548553466797e-01
3.014639019966125488e-01
3.014480769634246826e-01
3.014322519302368164e-01
3.014167547225952148e-01
3.014014363288879395e-01
3.013862073421478271e-01
3.013712167739868164e-01
3.013562560081481934e-01
3.013415634632110596e-01
3.013270497322082520e-01
3.013126254081726074e-01
3.012984991073608398e-01
3.012844026088714600e-01
3.012705445289611816e-01
3.012567162513732910e-01
3.012431561946868896e-01
3.012297153472900391e-01
3.012164235115051270e-01
3.012033700942993164e-01
3.011903762817382812e-01
3.011774718761444092e-01
3.011647462844848633e-01
3.011522591114044189e-01
3.011397719383239746e-01
3.011275231838226318e-01
3.011153936386108398e-01
3.011034131050109863e-01
3.010914325714111328e-01
3.010797202587127686e-01
3.010680675506591797e-01
3.010565638542175293e-01
3.010451793670654297e-01
3.010340034961700439e-01
3.010227680206298828e-01
3.010118007659912109e-01
3.010010123252868652e-01
3.009902834892272949e-01
3.009795248508453369e-01
3.009690046310424805e-01
3.009587228298187256e-01
3.009484410285949707e-01
3.009381592273712158e-01
3.009281456470489502e-01
3.009183108806610107e-01
3.009084761142730713e-01
3.008986115455627441e-01
3.008888959884643555e-01
3.008794486522674561e-01
3.008699417114257812e-01
3.008607923984527588e-01
3.008515238761901855e-01
3.008423149585723877e-01
3.008334636688232422e-01
3.008244633674621582e-01
3.008156716823577881e-01
3.008070886135101318e-01
3.007983565330505371e-01
3.007897734642028809e-01
3.007813692092895508e-01
3.007730543613433838e-01
3.007649481296539307e-01
3.007566928863525391e-01
3.007485866546630859e-01
3.007405400276184082e-01
3.007326722145080566e-01
3.007248342037200928e-01
3.007171750068664551e-01
3.007095158100128174e-01
3.007019162178039551e-01
3.006944954395294189e-01
3.006871640682220459e-01


==> results/tanh_min/tanh_min.txt <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.999982237815856934e+00
3.000000000000000000e+00 2.999964475631713867e+00
4.000000000000000000e+00 3.999969005584716797e+00
5.000000000000000000e+00 4.999988079071044922e+00
6.000000000000000000e+00 5.999950885772705078e+00
7.000000000000000000e+00 6.999990463256835938e+00
8.000000000000000000e+00 7.999940395355224609e+00
9.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00


==> results/tanh_min/tanh_min0.0005.csv <==
0.500000000000000000e+00 0.500000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.999610185623168945e+00
3.000000000000000000e+00 2.999534368515014648e+00
4.000000000000000000e+00 3.999484777450561523e+00
5.000000000000000000e+00 4.999407768249511719e+00
6.000000000000000000e+00 5.999267101287841797e+00
7.000000000000000000e+00 7.000351905822753906e+00
8.000000000000000000e+00 7.999470710754394531e+00
9.000000000000000000e+00 8.999323844909667969e+00
1.000000000000000000e+01 9.999484062194824219e+00


==> results/tanh_min/tanh_min00005.csv <==
0.500000000000000000e+00 0.500000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.999610185623168945e+00
3.000000000000000000e+00 2.999534368515014648e+00
4.000000000000000000e+00 3.999484777450561523e+00
5.000000000000000000e+00 4.999407768249511719e+00
6.000000000000000000e+00 5.999267101287841797e+00
7.000000000000000000e+00 7.000351905822753906e+00
8.000000000000000000e+00 7.999470710754394531e+00
9.000000000000000000e+00 8.999323844909667969e+00
1.000000000000000000e+01 9.999484062194824219e+00


==> results/tanh_min/tanh_min005.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.999998092651367188e+00
3.000000000000000000e+00 2.999999761581420898e+00
4.000000000000000000e+00 4.000003337860107422e+00
5.000000000000000000e+00 5.000008106231689453e+00
6.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00


==> results/tanh_min/tanh_minsa0.2.csv <==
5.000000000000000000e-01 5.000001788139343262e-01
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.999999523162841797e+00
3.000000000000000000e+00 2.999999284744262695e+00
4.000000000000000000e+00 3.999998569488525391e+00
5.000000000000000000e+00 5.000001907348632812e+00
6.000000000000000000e+00 6.000000000000000000e+00
7.000000000000000000e+00 7.000000953674316406e+00
8.000000000000000000e+00 7.999996662139892578e+00
9.000000000000000000e+00 8.999998092651367188e+00
1.000000000000000000e+01 2.501526032574474812e-04


==> results/tanh_min/tanh_minsa0.35.csv <==
5.000000000000000000e-01 5.000004768371582031e-01
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.999999642372131348e+00
3.000000000000000000e+00 3.000000000000000000e+00
4.000000000000000000e+00 4.000001430511474609e+00
5.000000000000000000e+00 5.000000953674316406e+00
6.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00


==> results/tanh_min/tanh_minusa0.005.csv <==
5.000000000000000000e-01 5.000144243240356445e-01
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.999981284141540527e+00
3.000000000000000000e+00 2.999965190887451172e+00
4.000000000000000000e+00 3.999968767166137695e+00
5.000000000000000000e+00 4.999990940093994141e+00
6.000000000000000000e+00 5.999950408935546875e+00
7.000000000000000000e+00 6.999989986419677734e+00
8.000000000000000000e+00 7.999943733215332031e+00
9.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00


==> results/tanh_min/tanh_minusa0.2.csv <==
5.000000000000000000e-01 5.000004768371582031e-01
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.999999523162841797e+00
3.000000000000000000e+00 2.999999761581420898e+00
4.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00

